The Complexity of the Partial Order Dimension Problem - Closing the Gap

The dimension of a partial order $P$ is the minimum number of linear orders whose intersection is $P$. There are efficient algorithms to test if a partial order has dimension at most $2$. In 1982 Yannakakis showed that for $k\geq 3$ to test if a partial order has dimension $\leq k$ is NP-complete. The height of a partial order $P$ is the maximum size of a chain in $P$. Yannakakis also showed that for $k\geq 4$ to test if a partial order of height $2$ has dimension $\leq k$ is NP-complete. The complexity of deciding whether an order of height $2$ has dimension $3$ was left open. This question became one of the best known open problems in dimension theory for partial orders. We show that the problem is NP-complete. Technically we show that the decision problem (3DH2) for dimension is equivalent to deciding for the existence of bipartite triangle containment representations (BTCon). This problem then allows a reduction from a class of planar satisfiability problems (P-3-CON-3-SAT(4)) which is known to be NP-hard.

==> Figures/chevron-triangles.pstex_t <==
\begin{picture}(0,0)%
\includegraphics[scale=\figscale]{chevron-triangles}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%

\multiply\unitlength by \magproz
\divide\unitlength by 100

\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(28198,12918)(1081,-20886)
\end{picture}%


==> Figures/corner.pstex_t <==
\begin{picture}(0,0)%
\includegraphics[scale=\figscale]{corner}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%

\multiply\unitlength by \magproz
\divide\unitlength by 100

\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(32474,15116)(3713,-18189)
\end{picture}%

